Out of the Shadows: Exploring a Latent Space for Neural Network Verification

Neural networks are ubiquitous. However, they are often sensitive to small input changes. Hence, to prevent unexpected behavior in safety-critical applications, their formal verification -- a notoriously hard problem -- is necessary. Many state-of-the-art verification algorithms use reachability analysis or abstract interpretation to enclose the set of possible outputs of a neural network. Often, the verification is inconclusive due to the conservatism of the enclosure. To address this problem, we propose a novel specification-driven input refinement procedure, i.e., we iteratively enclose the preimage of a neural network for all unsafe outputs to reduce the set of possible inputs to only enclose the unsafe ones. For that, we transfer output specifications to the input space by exploiting a latent space, which is an artifact of the propagation of a projection-based set representation through a neural network. A projection-based set representation, e.g., a zonotope, is a "shadow" of a higher-dimensional set -- a latent space -- that does not change during a set propagation through a neural network. Hence, the input set and the output enclosure are "shadows" of the same latent space that we can use to transfer constraints. We present an efficient verification tool for neural networks that uses our iterative refinement to significantly reduce the number of subproblems in a branch-and-bound procedure. Using zonotopes as a set representation, unlike many other state-of-the-art approaches, our approach can be realized by only using matrix operations, which enables a significant speed-up through efficient GPU acceleration. We demonstrate that our tool achieves competitive performance compared to the top-ranking tools of the international neural network verification competition.

==> figures/constrainedZonotopeIllustration/constrained-zonotope-illustration.tikz <==
%
\begin{tikzpicture}
  \pgfplotsset{
  every tick label/.append style={font=\footnotesize},
  zonotope/.style={area legend, dashed, thick, draw=CORAcolorReachSet!85!CORAcolorSimulations},
  constrained zonotope/.style={area legend, thick, draw=CORAcolorReachSet!85!CORAcolorSimulations, fill=CORAcolorReachSet, fill opacity=0.25},
  sample/.style={only marks, mark=*, mark size=1pt, draw=CORAcolorSimulations},
  generatorsTwoD/.style={-{Stealth[length=2mm]}, color=CORAcolorSimulations, thick, point meta={sqrt((\thisrow{u})^2+(\thisrow{v})^2)}, point meta min=0, quiver={u=\thisrow{u}, v=\thisrow{v}, every arrow/.append style={-{Stealth[length=2mm]}}}},
  generatorsThreeD/.style={-{Stealth[length=2mm]}, color=CORAcolorSimulations, thick, point meta={sqrt((\thisrow{u})^2+(\thisrow{v})^2+(\thisrow{w})^2)}, point meta min=0, quiver={u=\thisrow{u}, v=\thisrow{v}, w=\thisrow{w}, every arrow/.append style={-{Stealth[length=2mm]}}}},
  dotted lines/.style={color=CORAcolorSimulations, dotted},
  dashed lines/.style={color=CORAcolorSimulations, dashed},
  hypercube face/.style={area legend, dashed, draw=CORAcolorSimulations,rounded corners=0.01mm},
  constrained hypercube face/.style={area legend, thick, draw=CORAcolorSimulations, fill=CORAcolorSimulations, rounded corners=0.01mm, fill opacity=0.35},
  constrained hypercube face top/.style={constrained hypercube face, fill=CORAcolorSimulations!25!white},
  constrained hypercube face front/.style={constrained hypercube face, fill=CORAcolorSimulations!45!white},
  constrained hypercube face back/.style={constrained hypercube face, fill=CORAcolorSimulations!55!white},
  constrained hypercube face bottom/.style={constrained hypercube face, fill=CORAcolorSimulations!75!white}
  }

  \def\rows{1}
  \def\cols{2}
  \def\horzsep{10mm}
  \def\basepath{figures/constrainedZonotopeIllustration/}

  \begin{groupplot}[%
      group style={rows = \rows, columns = \cols, horizontal sep = \horzsep},
      scale only axis,
      width=1/\cols*0.65\textwidth, % -\horzsep,
      height=1/\cols*0.65\textwidth,
      legend style={legend columns=3,legend to name=legendname, legend cell align=left,/tikz/every even column/.append style={column sep=0.5cm}}
    ]
    \nextgroupplot[xmin=-0.75,xmax=0.75,ymin=-0.75,ymax=0.75,title={(a) (Constrained) Zonotope},grid=major]
    \input{\basepath constrained-zonotope-illustration_11.tikz}
    \coordinate (top) at (rel axis cs:0,1);
    \nextgroupplot[xmin=-0.75,xmax=0.75,ymin=-0.75,ymax=0.75,zmin=-1,zmax=0.5,title={(b) (Constrained) Zonotope as "Shadow"},view={60}{45},grid=major,ztick=\empty]
    \input{\basepath constrained-zonotope-illustration_legends.tikz}
    \input{\basepath constrained-zonotope-illustration_12.tikz}
    % \nextgroupplot[xmin=-1,xmax=1,ymin=-1,ymax=1,zmin=-1,zmax=1,title={transformed Zonotope},view={75}{30},xmajorgrids,ymajorgrids,zmajorgrids]
    % \input{\basepath constrained-zonotope-illustration_13.tikz}
    \coordinate (bot) at (rel axis cs:1,0);
    \coordinate (cr) at (rel axis cs:0.5,2);
  \end{groupplot}
  \path (top|-current bounding box.south)--coordinate(legendpos)(bot|-current bounding box.south);
  \node at([yshift=-4ex,xshift=15mm]legendpos) {\pgfplotslegendfromname{legendname}};

\end{tikzpicture}%


==> figures/constrainedZonotopeIllustration/constrained-zonotope-illustration_11.tikz <==

\addplot[zonotope]
table[row sep=crcr] {%
    x	y\\
    -0.235702260395516	-0.5\\
    -0.569035593728849	0.0690355937288492\\
    -0.0976310729378175	0.402368927062183\\
    0.235702260395516	0.5\\
    0.569035593728849	-0.0690355937288492\\
    0.0976310729378175	-0.402368927062183\\
  }--cycle;



\addplot[constrained zonotope]
table[row sep=crcr] {%
    x	y\\
    0.569035593728849	-0.0690355937288492\\
    0.525245310429357	-0.0999999999999999\\
    -0.470016835446278	-0.1\\
    -0.569035593728849	0.0690355937288492\\
    -0.0976310729378176	0.402368927062183\\
    0.235702260395516	0.5\\
  }--cycle;


\addplot[sample]
table[row sep=crcr]{%
    x	y\\
    0.145484017553083	0.385974594927881\\
  };


\addplot[generatorsTwoD]
table[row sep=crcr] {%
    x	y	u	v\\
    0	0	0.104907895464393	0.0307268111815113\\
    0.104907895464393	0.0307268111815113	-0.135263979025206	0.230910055844205\\
    -0.0303560835608134	0.261636867025716	0.175840101113897	0.124337727902165\\
  };


==> figures/constrainedZonotopeIllustration/constrained-zonotope-illustration_12.tikz <==
\addplot3[zonotope]
table[row sep=crcr] {%
    x	y	z\\
    -0.235702260395516	-0.5	-1\\
    -0.569035593728849	0.0690355937288492	-1\\
    -0.0976310729378175	0.402368927062183	-1\\
    0.235702260395516	0.5	-1\\
    0.569035593728849	-0.0690355937288492	-1\\
    0.0976310729378175	-0.402368927062183	-1\\
  }--cycle;

\addplot3[constrained zonotope]
table[row sep=crcr] {%
    x	y	z\\
    0.569035593728849	-0.0690355937288492	-1\\
    0.525245310429357	-0.0999999999999999	-1\\
    -0.470016835446278	-0.1	-1\\
    -0.569035593728849	0.0690355937288492	-1\\
    -0.0976310729378176	0.402368927062183	-1\\
    0.235702260395516	0.5	-1\\
  }--cycle;

\addplot3 [dotted lines]
table[row sep=crcr] {%
    0.569035593728849	-0.0690355937288492	-1\\
    0.569035593728849	-0.0690355937288492	0.0690355937288492\\
  };
\addplot3 [dotted lines]
table[row sep=crcr] {%
    0.235702260395516	0.5	-1\\
    0.235702260395516	0.5	0.166666666666667\\
  };
\addplot3 [dotted lines]
table[row sep=crcr] {%
    -0.0976310729378176	0.402368927062183	-1\\
    -0.0976310729378176	0.402368927062183	-0.402368927062183\\
  };
\addplot3 [dotted lines]
table[row sep=crcr] {%
    -0.569035593728849	0.0690355937288492	-1\\
    -0.569035593728849	0.0690355937288492	-0.0690355937288492\\
  };
\addplot3 [dotted lines]
table[row sep=crcr] {%
    -0.235702260395516	-0.5	-1\\
    -0.235702260395516	-0.5	-0.166666666666667\\
  };
\addplot3 [dotted lines]
table[row sep=crcr] {%
    0.0976310729378176	-0.402368927062183	-1\\
    0.0976310729378176	-0.402368927062183	0.402368927062183\\
  };
\addplot3 [dotted lines]
table[row sep=crcr] {%
    0.569035593728849	-0.0690355937288492	-1\\
    0.569035593728849	-0.0690355937288492	0.0690355937288492\\
  };

% \addplot3[hypercube face]
% table[row sep=crcr] {%
%     x	y	z\\
%     0.569035593728849	-0.0690355937288492	0.0690355937288492\\
%     0.235702260395516	0.5	0.166666666666667\\
%   };

\addplot3[constrained hypercube face bottom] % bottom
table[row sep=crcr] {%
    x	y	z\\
    -0.569035593728849	0.0690355937288492	-0.0690355937288492\\
    -0.470016835446278	-0.1	-0.0980375165651427\\
    0.196649831220389	-0.1	-0.488561808316413\\
    -0.0976310729378175	0.402368927062182	-0.402368927062183\\
  }--cycle;
\addplot3[constrained hypercube face back] % back right
table[row sep=crcr] {%
    x	y	z\\
    -0.235702260395516	0.166666666666667	0.5\\
    -0.569035593728849	0.0690355937288492	-0.0690355937288492\\
    -0.0976310729378175	0.402368927062182	-0.402368927062183\\
    0.235702260395516	0.5	0.166666666666667\\
  }--cycle;
\addplot3[constrained hypercube face back] % back left
table[row sep=crcr] {%
    x	y	z\\
    -0.235702260395516	0.166666666666667	0.5\\
    -0.0794925436950078	-0.1	0.454247233265651\\
    -0.470016835446278	-0.1	-0.0980375165651427\\
    -0.569035593728849	0.0690355937288492	-0.0690355937288492\\
  }--cycle;

\addplot3[constrained hypercube face front] % front-left
table[row sep=crcr] {%
    x	y	z\\
    -0.0794925436950078	-0.1	0.454247233265651\\
    -0.470016835446278	-0.1	-0.0980375165651427\\
    0.196649831220389	-0.1	-0.488561808316413\\
    0.463316497887055	-0.1	-0.111438191683587\\
    0.525245310429357	-0.1	0.1\\
  }--cycle;
\addplot3[constrained hypercube face front] % front right
table[row sep=crcr] {%
    x	y	z\\
    0.235702260395516	0.5	0.166666666666667\\
    0.569035593728849	-0.0690355937288492	0.0690355937288492\\
    0.463316497887055	-0.1	-0.111438191683587\\
    0.196649831220389	-0.1	-0.488561808316413\\
    -0.0976310729378175	0.402368927062182	-0.402368927062183\\
  }--cycle;
\addplot3[constrained hypercube face front] % front small
table[row sep=crcr] {%
    x	y	z\\
    0.463316497887055	-0.1	-0.111438191683587\\
    0.569035593728849	-0.0690355937288492	0.0690355937288492\\
    0.525245310429357	-0.1	0.1\\
  }--cycle;
\addplot3[constrained hypercube face top] % top
table[row sep=crcr] {%
    x	y	z\\
    -0.235702260395516	0.166666666666667	0.5\\
    -0.0794925436950078	-0.1	0.454247233265651\\
    0.525245310429357	-0.1	0.1\\
    0.569035593728849	-0.0690355937288492	0.0690355937288492\\
    0.235702260395516	0.5	0.166666666666667\\
  }--cycle;

\addplot3[hypercube face] % front left face
table[row sep=crcr] {%
    x	y	z\\
    0.569035593728849	-0.0690355937288492	0.0690355937288492\\
    0.0976310729378176	-0.402368927062183	0.402368927062183\\
    -0.235702260395516	-0.5	-0.166666666666667\\
    0.235702260395516	-0.166666666666667	-0.5\\
  }--cycle;
\addplot3[hypercube face]
table[row sep=crcr] {%
    x	y	z\\
    -0.235702260395516	0.166666666666667	0.5\\
    0.0976310729378176	-0.402368927062183	0.402368927062183\\
  };
\addplot3[hypercube face]
table[row sep=crcr] {%
    x	y	z\\
    -0.235702260395516	-0.5	-0.166666666666667\\
    -0.569035593728849	0.0690355937288492	-0.0690355937288492\\
  };

\addplot3[dotted lines]
table[row sep=crcr] {%
    x	y	z\\
    0.145484017553083	0.385974594927881	0.0943691540513181\\
    0.145484017553083	0.385974594927881	-1\\
  };

\addplot3[sample]
table[row sep=crcr] {%
    x	y	z\\
    0.145484017553083	0.385974594927881	0.0943691540513181\\
    0.145484017553083	0.385974594927881	-1\\
  };

\addplot3[generatorsThreeD]
table[row sep=crcr] {%
    x	y	z	u	v	w\\
    0	0	0	0.104907895464393	0.0307268111815113	0.179088979747275\\
    0	0	-1	0.104907895464393	0.0307268111815113	0\\
    0.104907895464393	0.0307268111815113	0.179088979747275	-0.135263979025206	0.230910055844205	0.039617902206208\\
    0.104907895464393	0.0307268111815113	-1	-0.135263979025206	0.230910055844205	0\\
    -0.0303560835608134	0.261636867025716	0.218706881953483	0.175840101113897	0.124337727902165	-0.124337727902165\\
    -0.0303560835608134	0.261636867025716	-1	0.175840101113897	0.124337727902165	0\\
  };


==> figures/constrainedZonotopeIllustration/constrained-zonotope-illustration_13.tikz <==
\addplot3 [dotted lines]
table[row sep=crcr] {%
    0.554737854124365	0.106694173824159	-1\\
    0.554737854124365	0.106694173824159	-0.0732233047033633\\
  };
\addplot3 [dotted lines]
table[row sep=crcr] {%
    0.0345177968644245	0.397747564417433	-1\\
    0.0345177968644245	0.397747564417433	-0.225592231765546\\
  };
\addplot3 [dotted lines]
table[row sep=crcr] {%
    -0.25	0.283470869120796	-1\\
    -0.25	0.283470869120796	0.357741101567788\\
  };
\addplot3 [dotted lines]
table[row sep=crcr] {%
    -0.554737854124365	-0.106694173824159	-1\\
    -0.554737854124365	-0.106694173824159	0.0732233047033633\\
  };
\addplot3 [dotted lines]
table[row sep=crcr] {%
    -0.0345177968644245	-0.397747564417433	-1\\
    -0.0345177968644245	-0.397747564417433	0.225592231765546\\
  };
\addplot3 [dotted lines]
table[row sep=crcr] {%
    0.25	-0.283470869120796	-1\\
    0.25	-0.283470869120796	-0.357741101567788\\
  };
\addplot3 [dotted lines]
table[row sep=crcr] {%
    0.554737854124365	0.106694173824159	-1\\
    0.554737854124365	0.106694173824159	-0.0732233047033633\\
  };

\addplot3[hypercube]
table[row sep=crcr] {%
    x	y	z\\
    0.27022005725994	-0.00758252147247762	0.51011002862997\\
    -0.25	0.283470869120796	0.357741101567788\\
    -0.554737854124365	-0.106694173824159	0.0732233047033633\\
    -0.0345177968644245	-0.397747564417433	0.225592231765546\\
    0.27022005725994	-0.00758252147247762	0.51011002862997\\
  }--cycle;



\addplot3[hypercube]
table[row sep=crcr] {%
    x	y	z\\
    0.554737854124365	0.106694173824159	-0.0732233047033633\\
    0.0345177968644245	0.397747564417433	-0.225592231765546\\
    -0.27022005725994	0.00758252147247762	-0.51011002862997\\
    0.25	-0.283470869120796	-0.357741101567788\\
    0.554737854124365	0.106694173824159	-0.0732233047033633\\
  }--cycle;

\addplot3[hypercube]
table[row sep=crcr] {%
    x	y	z\\
    0.25	-0.283470869120796	-0.357741101567788\\
    -0.0345177968644245	-0.397747564417433	0.225592231765546\\
    -0.554737854124365	-0.106694173824159	0.0732233047033633\\
    -0.27022005725994	0.00758252147247762	-0.51011002862997\\
    0.25	-0.283470869120796	-0.357741101567788\\
  }--cycle;

\addplot3[hypercube]
table[row sep=crcr] {%
    x	y	z\\
    0.554737854124365	0.106694173824159	-0.0732233047033633\\
    0.27022005725994	-0.00758252147247762	0.51011002862997\\
    -0.25	0.283470869120796	0.357741101567788\\
    0.0345177968644245	0.397747564417433	-0.225592231765546\\
    0.554737854124365	0.106694173824159	-0.0732233047033633\\
  }--cycle;

\addplot3[hypercube]
table[row sep=crcr] {%
    x	y	z\\
    0.554737854124365	0.106694173824159	-0.0732233047033633\\
    0.27022005725994	-0.00758252147247762	0.51011002862997\\
    -0.0345177968644245	-0.397747564417433	0.225592231765546\\
    0.25	-0.283470869120796	-0.357741101567788\\
    0.554737854124365	0.106694173824159	-0.0732233047033633\\
  }--cycle;

\addplot3[hypercube]
table[row sep=crcr] {%
    x	y	z\\
    0.0345177968644245	0.397747564417433	-0.225592231765546\\
    -0.25	0.283470869120796	0.357741101567788\\
    -0.554737854124365	-0.106694173824159	0.0732233047033633\\
    -0.27022005725994	0.00758252147247762	-0.51011002862997\\
    0.0345177968644245	0.397747564417433	-0.225592231765546\\
  }--cycle;

\addplot3[constrained hypercube]
table[row sep=crcr] {%
    x	y	z\\
    -0.554737854124365	-0.106694173824159	0.0732233047033633\\
    -0.310947570824873	-0.243090276892052	0.144627825494395\\
    0.241911977096024	-0.0438262081801234	0.483680254669522\\
    0.27022005725994	-0.00758252147247762	0.51011002862997\\
    -0.25	0.283470869120796	0.357741101567788\\
    -0.554737854124365	-0.106694173824159	0.0732233047033633\\
  }--cycle;



\addplot3[constrained hypercube]
table[row sep=crcr] {%
    x	y	z\\
    -0.27022005725994	0.00758252147247762	-0.51011002862997\\
    -0.115685424949238	-0.078876714518957	-0.464847882754335\\
    0.493790283299492	0.140793199591132	-0.0910744349011212\\
    0.0345177968644245	0.397747564417433	-0.225592231765546\\
    -0.27022005725994	0.00758252147247762	-0.51011002862997\\
  }--cycle;

\addplot3[constrained hypercube]
table[row sep=crcr] {%
    x	y	z\\
    -0.310947570824873	-0.243090276892052	0.144627825494395\\
    -0.115685424949238	-0.078876714518957	-0.464847882754335\\
    0.493790283299492	0.140793199591132	-0.0910744349011212\\
    0.360456949966159	0.0286611652351682	0.325101610906831\\
    0.241911977096024	-0.0438262081801234	0.483680254669522\\
    -0.310947570824873	-0.243090276892052	0.144627825494395\\
  }--cycle;

\addplot3[constrained hypercube]
table[row sep=crcr] {%
    x	y	z\\
    -0.25	0.283470869120796	0.357741101567788\\
    0.0345177968644245	0.397747564417433	-0.225592231765546\\
    0.493790283299492	0.140793199591132	-0.0910744349011212\\
    0.360456949966159	0.0286611652351682	0.325101610906831\\
    0.27022005725994	-0.00758252147247762	0.51011002862997\\
    -0.25	0.283470869120796	0.357741101567788\\
  }--cycle;

\addplot3[constrained hypercube]
table[row sep=crcr] {%
    x	y	z\\
    -0.554737854124365	-0.106694173824159	0.0732233047033633\\
    -0.27022005725994	0.00758252147247762	-0.51011002862997\\
    -0.115685424949238	-0.078876714518957	-0.464847882754335\\
    -0.310947570824873	-0.243090276892052	0.144627825494395\\
    -0.554737854124365	-0.106694173824159	0.0732233047033633\\
  }--cycle;

\addplot3[constrained hypercube]
table[row sep=crcr] {%
    x	y	z\\
    0.360456949966159	0.0286611652351682	0.325101610906831\\
    0.27022005725994	-0.00758252147247762	0.51011002862997\\
    0.241911977096024	-0.0438262081801234	0.483680254669522\\
    0.360456949966159	0.0286611652351682	0.325101610906831\\
  }--cycle;

\addplot3[constrained hypercube]
table[row sep=crcr] {%
    x	y	z\\
    -0.554737854124365	-0.106694173824159	0.0732233047033633\\
    -0.27022005725994	0.00758252147247762	-0.51011002862997\\
    0.0345177968644245	0.397747564417433	-0.225592231765546\\
    -0.25	0.283470869120796	0.357741101567788\\
    -0.554737854124365	-0.106694173824159	0.0732233047033633\\
  }--cycle;

\addplot3[transformed zonotope]
table[row sep=crcr] {%
    x	y	z\\
    -0.0345177968644246	-0.397747564417433	-1\\
    -0.554737854124365	-0.106694173824159	-1\\
    -0.25	0.283470869120796	-1\\
    0.0345177968644246	0.397747564417433	-1\\
    0.554737854124365	0.106694173824159	-1\\
    0.25	-0.283470869120796	-1\\
    -0.0345177968644246	-0.397747564417433	-1\\
  }--cycle;



\addplot3[transformed constrained zonotope]
table[row sep=crcr] {%
    x	y	z\\
    0.493790283299492	0.140793199591132	-1\\
    0.360456949966159	0.0286611652351681	-1\\
    0.241911977096024	-0.0438262081801233	-1\\
    -0.310947570824873	-0.243090276892052	-1\\
    -0.554737854124365	-0.106694173824159	-1\\
    -0.25	0.283470869120796	-1\\
    0.0345177968644245	0.397747564417433	-1\\
    0.493790283299492	0.140793199591132	-1\\
  }--cycle;


\addplot3[sample]
table[row sep=crcr]{%
    x	y	z\\
    -0.186974357451924	0.227678241188562	0.227887624229547\\
    -0.186974357451924	0.227678241188562	-1\\
  };

\addplot3[generatorsThreeD]
table[row sep=crcr] {%
    x	y	z	u	v	w\\
    0	0	0	-0.0895444898736373	-0.0359655828125876	0.183588817062688\\
    0	0	-1	-0.0895444898736373	-0.0359655828125876	0\\
    -0.0895444898736373	-0.0359655828125876	0.183588817062688	-0.211101104741101	0.118107119161271	-0.0618300820626968\\
    -0.0895444898736373	-0.0359655828125876	-1	-0.211101104741101	0.118107119161271	0\\
    -0.300645594614738	0.0821415363486837	0.121758734999991	0.113671237162815	0.145536704839879	0.106128889229556\\
    -0.300645594614738	0.0821415363486837	-1	0.113671237162815	0.145536704839879	0\\
  };


==> figures/constrainedZonotopeIllustration/constrained-zonotope-illustration_legends.tikz <==
% \addlegendimage{zonotope}
% \addlegendentry{Zonotope $\mathstrut \Z$}
\addlegendimage{constrained zonotope}
\addlegendentry{constr. Zonotope~$\mathstrut \cZ{\nnInputSet}{\zonoConMat}{\zonoConOff}$}
\addlegendimage{sample}
\addlegendentry{Samples~$\mathstrut \nnInput\in\nnInputSet$}
% \addlegendimage{hypercube face}
% \addlegendentry{Hypercube $\mathstrut \unitcube{q}$}
\addlegendimage{constrained hypercube face front}
\addlegendentry{constr. Hypercube~$\mathstrut \unitcube{\numGens} \cap \shortH[]{\zonoConMat}{\zonoConOff}$}
% \addlegendimage{transformed zonotope}
% \addlegendentry{trans. Zonotope}
% \addlegendimage{transformed constrained zonotope}
% \addlegendentry{const. trans. Zonotope}


==> figures/iterated-bound-approximation.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
\definecolor{CORAcolorReachSet}{rgb}{0.27060,0.58820,1.00000}%
%
\begin{tikzpicture}

  \pgfplotsset{
    every tick label/.append style={font=\footnotesize},
    approx bounds/.style={area legend, line width=0.75pt, draw=CORAcolorReachSet, fill=CORAcolorReachSet, fill opacity=0.2},
    init bounds/.style={line width=0.75pt, draw=CORAcolorSimulations},
    exact bounds/.style={line width=0.75pt, draw=CORAcolorSimulations, dashed},
    polytope/.style={area legend, line width=0.75pt, draw=CORAcolorSimulations, fill=CORAcolorSimulations!20!white},
  }

  \begin{axis}[%
      width=0.5\textwidth,
      height=0.5\textwidth,
      xmin=-1.25,
      xmax=1.25,
      ymin=-1.25,
      ymax=1.25,
      xmajorgrids,
      ymajorgrids,
      legend style={at={(0.5,-0.1)}, legend columns=2, anchor=north, legend cell align=left, align=left, draw=white!15!black}
    ]

    % \addplot[approx bounds, forget plot]
    % table[row sep=crcr] {%
    %     x	y\\
    %     -0.75	-0.571428571428571\\
    %     -0.75	0.666666666666667\\
    %     1	0.666666666666667\\
    %     1	-0.571428571428571\\
    %     -0.75	-0.571428571428571\\
    %   }--cycle;

    % \addplot[approx bounds, forget plot]
    % table[row sep=crcr] {%
    %     x	y\\
    %     -0.666666666666667	-0.571428571428571\\
    %     -0.666666666666667	0.666666666666667\\
    %     1	0.666666666666667\\
    %     1	-0.571428571428571\\
    %     -0.666666666666667	-0.571428571428571\\
    %   }--cycle;

    \addplot[approx bounds]
    table[row sep=crcr] {%
        x	y\\
        -0.666666666666667	-0.571428571428571\\
        -0.666666666666667	0.666666666666667\\
        1	0.666666666666667\\
        1	-0.571428571428571\\
        -0.666666666666667	-0.571428571428571\\
      }--cycle;
    \addlegendentry{Approx. Bounds $\mathstrut \shortI{\underline{x}}{\overline{x}}$}

    \addplot[init bounds]
    table[row sep=crcr]{%
        -1	-1\\
        -1	1\\
        1	1\\
        1	-1\\
        -1	-1\\
      };
    \addlegendentry{Initial Bounds $\mathstrut \shortI{\underline{x}_0}{\overline{x}_0}$}

    \addplot[polytope]
    table[row sep=crcr] {%
        x	y\\
        -0.538461538461538	0.153846153846154\\
        0.5	0.5\\
        1	0\\
        1	-0.571428571428572\\
        -0.407407407407407	-0.37037037037037\\
        -0.538461538461538	0.153846153846154\\
      }--cycle;
    \addlegendentry{Polytope $\mathstrut \contSet{P}$}

    \addplot [exact bounds]
    table[row sep=crcr]{%
        -0.538461538461538	-0.571428571428571\\
        -0.538461538461538	0.5\\
        1	0.5\\
        1	-0.571428571428571\\
        -0.538461538461538	-0.571428571428571\\
      };
    \addlegendentry{Exact Bounds}
  \end{axis}
\end{tikzpicture}%

==> figures/iterativeRefinement/iterative-refinement.tikz <==
\begin{tikzpicture}
  \pgfplotsset{
    every tick label/.append style={font=\footnotesize},
    zonotope/.style={area legend, thick, draw=CORAcolorReachSet!85!CORAcolorSimulations, fill=CORAcolorReachSet, fill opacity=0.25,rounded corners=0.01mm},
    zonotope refined/.style={area legend, thick, draw=CORAcolorReachSet!85!CORAcolorSimulations, fill=CORAcolorReachSet, fill opacity=0.25,rounded corners=0.01mm},
    exact output set/.style={area legend, thick, draw=CORAcolorSimulations, rounded corners=0.01mm}, % fill=CORAcolorSimulations, fill opacity=0.25,
    unsafe set/.style={area legend, thick, draw=CORAcolorUnsafe!85!CORAcolorSimulations, fill=CORAcolorUnsafe, fill opacity=0.25, forget plot,rounded corners=0.01mm},
    unsafe output set/.style={area legend, thick, draw=CORAcolorPurple!85!CORAcolorSimulations, fill=CORAcolorPurple, fill opacity=0.25, forget plot,rounded corners=0.01mm}
  }
  \def\rows{1}
  \def\cols{2}
  \def\horzsep{10mm}
  \def\basepath{figures/iterativeRefinement/}

  \begin{groupplot}[%
      group style={rows = \rows, columns = \cols, horizontal sep = \horzsep},
      scale only axis,
      width=1/\cols*0.8*\textwidth -\horzsep,
      legend style={legend columns=2,legend to name=legendname, legend cell align=left,/tikz/every even column/.append style={column sep=0.5cm}}
    ]
    \nextgroupplot[xmin=-1.25,xmax=1.25,ymin=-1.25,ymax=1.25,title={(a) Input Space},grid=major]
    \input{\basepath iterative-refinement_11.tikz}
    \node[circle,draw=CORAcolorSimulations,fill=white, inner sep=0.25mm] at (axis cs:0.2,0.2) {{\tiny 1}};
    \node[circle,draw=CORAcolorSimulations,fill=white, inner sep=0.25mm] at (axis cs:-0.2,-0.2) {{\tiny 2}};
    \node[circle,draw=CORAcolorSimulations,fill=white, inner sep=0.25mm] at (axis cs:-0.5,-0.5) {{\tiny 3}};
    \node[circle,draw=CORAcolorSimulations,fill=white, inner sep=0.25mm] at (axis cs:-0.85,-0.85) {{\tiny 4}};
    \coordinate (top) at (rel axis cs:0,1);
    \nextgroupplot[xmin=-1.5,xmax=1,ymin=-3.25,ymax=-0.25,title={(b) Output Space},grid=major]
    \input{\basepath iterative-refinement_legends.tikz}
    \input{\basepath iterative-refinement_12.tikz}
    \node[circle,draw=CORAcolorSimulations,fill=white, inner sep=0.25mm] at (axis cs:-0.7,-2) {{\tiny 1}};
    \node[circle,draw=CORAcolorSimulations,fill=white, inner sep=0.25mm] at (axis cs:-0.475,-1.625) {{\tiny 2}};
    \node[circle,draw=CORAcolorSimulations,fill=white, inner sep=0.25mm] at (axis cs:-0.15,-1.4) {{\tiny 3}};
    \node[circle,draw=CORAcolorSimulations,fill=white, inner sep=0.25mm] at (axis cs:0.25,-1.25) {{\tiny 4}};
    \coordinate (bot) at (rel axis cs:1,0);
  \end{groupplot}
  \path (top|-current bounding box.south)--coordinate(legendpos)(bot|-current bounding box.south);
  \node at([yshift=-4ex]legendpos) {\pgfplotslegendfromname{legendname}};

\end{tikzpicture}%

==> figures/iterativeRefinement/iterative-refinement_11.tikz <==
\addplot[zonotope]
table[row sep=crcr] {%
    x	y\\
    -1.00000001	-1.00000001\\
    -1.00000001	1.00000001\\
    1.00000001	1.00000001\\
    1.00000001	-1.00000001\\
  }--cycle;

\addplot[zonotope refined]
table[row sep=crcr] {%
    x	y\\
    0.607966892338367	-1.00000001\\
    -1.00000001	-1.00000001\\
    -1.00000001	1.00000001\\
    -0.0821445093533286	1.00000001\\
  }--cycle;

\addplot[zonotope refined]
table[row sep=crcr] {%
    x	y\\
    0.195403611149484	-1.00000001\\
    -1.00000001	-1.00000001\\
    -1.00000001	1.00000001\\
    -0.749230435961258	1.00000001\\
  }--cycle;

\addplot[zonotope refined]
table[row sep=crcr] {%
    x	y\\
    -0.16683151628412	-1.00000001\\
    -1.00000001	-1.00000001\\
    -1.00000001	0.29869173106929\\
  }--cycle;

\addplot[zonotope refined]
table[row sep=crcr] {%
    x	y\\
    -0.74607297018688	-1.00000001\\
    -1.00000001	-1.00000001\\
    -1.00000001	-0.603927366238265\\
  }--cycle;


==> figures/iterativeRefinement/iterative-refinement_12.tikz <==
\addplot[zonotope]
table[row sep=crcr] {%
    x	y\\
    0.92591726758916	-1.72347745880265\\
    0.672092850126007	-1.98169369230819\\
    -0.175293543135125	-2.76664966573421\\
    -0.627946610951984	-3.16515530488686\\
    -1.1763060396367	-2.72488441310676\\
    -1.26981112390989	-2.55941405279676\\
    -1.349708871023	-1.63821044852873\\
    -1.32836608024679	-1.58771753239814\\
    -0.75212466448497	-0.679993549640497\\
    -0.366776357895251	-0.340741502284222\\
    0.181583090789463	-0.781012394064319\\
    0.619412186370908	-1.23375133042634\\
    0.90167550164681	-1.61798885100913\\
    0.923399610343957	-1.66702381144718\\
  }--cycle;

\addplot[zonotope refined]
table[row sep=crcr] {%
    x	y\\
    0.882192753150441	-1.70769413524641\\
    0.624262466964369	-1.91569963591277\\
    -0.0733927996032124	-2.41413211455388\\
    -0.160606882924741	-2.41044813415208\\
    -0.254622152976319	-2.34279974788617\\
    -0.666145162499484	-2.01239309685917\\
    -0.921247151431487	-1.65188728761787\\
    -0.996809686816297	-1.5398314805804\\
    -1.06290945763843	-1.41365155578865\\
    -0.682510681693045	-0.75947807006507\\
    -0.675183644021278	-0.747586420268377\\
    -0.656418181592724	-0.727434969430232\\
    -0.354683978427628	-0.505650007309053\\
    -0.263791574653041	-0.453671690908279\\
    0.23144587595069	-0.851291614291725\\
    0.649321062183485	-1.28339713047692\\
    0.849199707450344	-1.55914627961329\\
    0.881407798464551	-1.63240756206351\\
  }--cycle;


\addplot[zonotope refined]
table[row sep=crcr] {%
    x	y\\
    0.826032281531902	-1.58675838003824\\
    0.82097675190082	-1.6774949729856\\
    0.0979227351194953	-2.04441677031188\\
    0.0482688175829347	-2.06316227127528\\
    -0.378723520907187	-1.72033549048803\\
    -0.668616183907002	-1.42057081694254\\
    -0.719806336028805	-1.34273208908664\\
    -0.776699188614574	-1.21868958272008\\
    -0.5828507210253	-0.839493799644483\\
    -0.569039972545652	-0.819836502501834\\
    -0.247494033335308	-0.623946805378699\\
    -0.125097988192756	-0.608242538632975\\
    0.301894350297365	-0.951069319420222\\
    0.677186893892705	-1.33914208280364\\
    0.777013451856175	-1.47846235537269\\
  }--cycle;

\addplot[zonotope refined]
table[row sep=crcr] {%
    x	y\\
    0.589525857408411	-1.3917926238139\\
    0.582394695674242	-1.52796563773396\\
    0.524715674443777	-1.53906221681345\\
    0.056248632854665	-1.5897478781121\\
    -0.274632893929383	-1.32408725981984\\
    -0.510067256204273	-1.0806354110617\\
    -0.521785311353176	-1.05224873739854\\
    -0.465332613009486	-0.937506579549434\\
    -0.434360727113806	-0.929374520753507\\
    -0.0320361442819215	-0.85333509576013\\
    0.0755733788385722	-0.87420234176523\\
    0.30043011584147	-1.05473698919617\\
    0.559671577262905	-1.3228066645315\\
  }--cycle;

\addplot[zonotope refined]
table[row sep=crcr] {%
    x	y\\
    0.53551365539493	-1.34726728015812\\
    0.488185286629091	-1.43041200805979\\
    0.458479668876417	-1.44222188076951\\
    0.391649368872622	-1.38856467303046\\
    0.280152893381772	-1.27327129433253\\
    0.136653003913104	-1.10565329019943\\
    0.102770410585725	-1.05113363058587\\
    0.148541114228487	-1.0428721982717\\
    0.410773957922496	-1.22134106501376\\
    0.42401717990408	-1.23197388146019\\
  }--cycle;


\addplot[unsafe set]
table[row sep=crcr] {%
    x	y\\
    -0.450000015	-3.5\\
    1	-0.59999997\\
    1	-3.5\\
  }--cycle;

\addplot[fill=white,draw=none,rounded corners=0.01mm]
table[row sep=crcr] {%
    x	y\\
    0.92591726758916	-1.72347745880265\\
    0.672092850126007	-1.98169369230819\\
    -0.00397765585380205	-2.6079553017076\\
    0.657321700842755	-1.28535656831449\\
    0.90167550164681	-1.61798885100913\\
    0.923399610343957	-1.66702381144718\\
  }--cycle;

\addplot[unsafe output set]
table[row sep=crcr] {%
    x	y\\
    0.92591726758916	-1.72347745880265\\
    0.672092850126007	-1.98169369230819\\
    -0.00397765585380205	-2.6079553017076\\
    0.657321700842755	-1.28535656831449\\
    0.90167550164681	-1.61798885100913\\
    0.923399610343957	-1.66702381144718\\
  }--cycle;

\addplot[unsafe output set]
table[row sep=crcr] {%
    x	y\\
    0.882192753150441	-1.70769413524641\\
    0.624262466964369	-1.91569963591277\\
    0.185368642199398	-2.2292627056012\\
    0.6546355309844	-1.2907289080312\\
    0.849199707450344	-1.55914627961329\\
    0.881407798464551	-1.63240756206351\\
  }--cycle;

\addplot[unsafe output set]
table[row sep=crcr] {%
    x	y\\
    0.826032281531902	-1.58675838003824\\
    0.82097675190082	-1.6774949729856\\
    0.338946780211683	-1.92210642957663\\
    0.646364792290865	-1.30727038541827\\
    0.677186893892705	-1.33914208280364\\
    0.777013451856175	-1.47846235537269\\
  }--cycle;

\addplot[unsafe output set]
table[row sep=crcr] {%
    x	y\\
    0.587820396223215	-1.42435923755357\\
    0.582394695674242	-1.52796563773396\\
    0.531081204830899	-1.5378375803382\\
  }--cycle;

\addplot [exact output set]
table[row sep=crcr]{%
    -0.150828876842226	-1.07250344442332\\
    0.153505881069443	-1.04685836518433\\
    0.53551364539493	-1.34726727015812\\
    0.45303762110568	-1.39406742357199\\
    0.118754860462793	-1.2297259630324\\
    0.025225428546509	-1.26284064499039\\
    -0.229723299312135	-2.49438716040291\\
    -0.908965583435815	-2.90628376902231\\
    -1.32687096800688	-1.64807321135638\\
    -0.583522777059065	-1.08968672418879\\
    -0.409280049318824	-0.984024885533692\\
    -0.335695202463775	-1.00630736094814\\
  }--cycle;

==> figures/iterativeRefinement/iterative-refinement_legends.tikz <==
\addlegendimage{zonotope}
\addlegendentry{constr. Zonotope~$\mathstrut \cZ{\nnInputSet}{\zonoConMat}{\zonoConOff}$}
\addlegendimage{unsafe set}
\addlegendentry{Unsafe Set~$\mathstrut \nnUnsafeSet$}
\addlegendimage{exact output set}
\addlegendentry{Output Set~$\mathstrut \NN(\nnInputSet)$}
\addlegendimage{unsafe output set}
\addlegendentry{Unsafe Outputs~$\mathstrut \nnOutputSet\cap\nnUnsafeSet$}


==> figures/teaser/verify-falsify-refine-teaser.tikz <==
\definecolor{mycolor1}{rgb}{0.27060,0.58820,1.00000}%
\definecolor{mycolor2}{rgb}{0.85000,0.32500,0.09800}%
\definecolor{mycolor3}{rgb}{0.49400,0.18400,0.55600}%
\definecolor{mycolor4}{rgb}{0.92900,0.69400,0.12500}%
\definecolor{mycolor5}{rgb}{0.94510,0.55290,0.56860}%
\definecolor{mycolor6}{rgb}{0.46600,0.67400,0.18800}%
%
\begin{tikzpicture}
  \tikzset{
    arrow/.style={-{Stealth[length=2mm]},very thick,shorten >=2.5mm,shorten <=2.5mm}
  }

  \pgfplotsset{
  every tick label/.append style={font=\footnotesize},
  zonotope/.style={area legend, line width=0.75pt, draw=CORAcolorReachSet!85!CORAcolorSimulations,fill=CORAcolorReachSet, fill opacity=0.25,rounded corners=0.01mm},
  input set/.style={zonotope},
  input set dashed/.style={zonotope,dashed,fill=none},
  output set/.style={zonotope},
  output set exact/.style={zonotope,draw=CORAcolorReachSet!85!CORAcolorSimulations,fill=CORAcolorReachSet!25!black},
  unsafe set/.style={area legend, line width=0.75pt, draw=CORAcolorUnsafe!85!CORAcolorSimulations, fill=CORAcolorUnsafe, fill opacity=0.25},
  counterexample/.style={only marks, mark=*, mark size=2pt, draw=CORAcolorPurple!85!CORAcolorSimulations, draw=none},
  }

  \def\rows{2}
  \def\cols{3}
  \def\horzsep{10mm}
  \def\vertsep{10mm}
  \def\basepath{figures/teaser/}

  \begin{groupplot}[%
      group style={rows = \rows, columns = \cols, horizontal sep = \horzsep, vertical sep = \vertsep},
      scale only axis,
      width=1/\cols*0.8*\textwidth -\horzsep,
      legend style={legend columns=4,legend to name=legendname, legend cell align=left,/tikz/every even column/.append style={column sep=0.5cm}}
    ]
    \nextgroupplot[xmin=-1,xmax=1,ymin=-1,ymax=1,grid=major,xticklabel=\empty,yticklabel=\empty,ylabel={\strut Input Space}]
    \input{\basepath verify-falsify-refine-teaser_11.tikz}
    \coordinate (top) at (rel axis cs:0,1);
    \coordinate (v-tl) at (rel axis cs:0,1);
    \coordinate (v-tr) at (rel axis cs:1,1);
    \coordinate (v-bc1) at (rel axis cs:0.5,0);

    \nextgroupplot[xmin=-1,xmax=1,ymin=-1,ymax=1,grid=major,xticklabel=\empty,yticklabel=\empty]
    \input{\basepath verify-falsify-refine-teaser_21.tikz}
    \coordinate (f-tl) at (rel axis cs:0,1);
    \coordinate (f-tr) at (rel axis cs:1,1);
    \coordinate (f-bc1) at (rel axis cs:0.5,0);

    \nextgroupplot[xmin=-1,xmax=1,ymin=-1,ymax=1,grid=major,xticklabel=\empty,yticklabel=\empty]
    \input{\basepath verify-falsify-refine-teaser_12.tikz}
    \coordinate (r-tl) at (rel axis cs:0,1);
    \coordinate (r-tr) at (rel axis cs:1,1);
    \coordinate (r-bc1) at (rel axis cs:0.5,0);

    \nextgroupplot[xmin=-0.25,xmax=2.25,ymin=-0.75,ymax=1.25,grid=major,xticklabel=\empty,yticklabel=\empty,ylabel={\strut Output Space}]
    \input{\basepath verify-falsify-refine-teaser_22.tikz}
    \coordinate (v-bc2) at (rel axis cs:0.5,1);
    \coordinate (v-br) at (rel axis cs:1,0);

    \nextgroupplot[xmin=-0.25,xmax=2.25,ymin=-0.75,ymax=1.25,grid=major,xticklabel=\empty,yticklabel=\empty]
    \input{\basepath verify-falsify-refine-teaser_13.tikz}
    \coordinate (f-bc2) at (rel axis cs:0.5,1);
    \coordinate (f-br) at (rel axis cs:1,0);

    \nextgroupplot[xmin=-0.25,xmax=2.25,ymin=-0.75,ymax=1.25,grid=major,xticklabel=\empty,yticklabel=\empty]
    \input{\basepath verify-falsify-refine-teaser_legends.tikz}
    \input{\basepath verify-falsify-refine-teaser_23.tikz}
    \coordinate (r-bc2) at (rel axis cs:0.5,1);
    \coordinate (r-br) at (rel axis cs:1,0);

    \coordinate (bot) at (rel axis cs:1,0);
  \end{groupplot}
  \path (top|-current bounding box.south)--coordinate(legendpos)(bot|-current bounding box.south);
  \node at([yshift=-6ex]legendpos) {\pgfplotslegendfromname{legendname}};

  \node[] at ($(v-tl)!0.5!(v-tr) + (0,0.35)$) {\strut\bf (a) Verification};
  \draw[thick,rounded corners,draw opacity=0.3] ($(v-tl) + (-0.25,0.75)$) rectangle ($(v-br) + (0.25,-0.25)$);
  \draw[arrow] (v-bc1) -- (v-bc2) node [midway,left] {enclose};

  \node[] at ($(f-tl)!0.5!(f-tr) + (0,0.35)$) {\strut\bf (b) Falsification};
  \draw[thick,rounded corners,draw opacity=0.3] ($(f-tl) + (-0.25,0.75)$) rectangle ($(f-br) + (0.25,-0.25)$);
  \draw[arrow] ($(f-bc2) - (0.25,0)$) -- ($(f-bc1) - (0.25,0)$) node [midway,left] {extract};
  \draw[arrow] ($(f-bc1) + (0.25,0)$) -- ($(f-bc2) + (0.25,0)$) node [midway,right] {check};

  \node[] at ($(r-tl)!0.5!(r-tr) + (0,0.35)$) {\strut\bf (c) Refinement};
  \draw[thick,rounded corners,draw opacity=0.3] ($(r-tl) + (-0.25,0.75)$) rectangle ($(r-br) + (0.25,-0.25)$);
  \draw[arrow] (r-bc2) -- (r-bc1) node [midway,left] {refine};

\end{tikzpicture}%

==> figures/teaser/verify-falsify-refine-teaser_11.tikz <==

\addplot[input set]
table[row sep=crcr] {%
    x	y\\
    -0.707106781186547	-0.707106781186547\\
    -0.707106781186547	0.707106781186547\\
    0.707106781186547	0.707106781186547\\
    0.707106781186547	-0.707106781186547\\
    -0.707106781186547	-0.707106781186547\\
  }--cycle;


==> figures/teaser/verify-falsify-refine-teaser_12.tikz <==

\addplot[input set dashed]
table[row sep=crcr] {%
    x	y\\
    -0.707106781186547	-0.707106781186547\\
    -0.707106781186547	0.707106781186547\\
    0.707106781186547	0.707106781186547\\
    0.707106781186547	-0.707106781186547\\
    -0.707106781186547	-0.707106781186547\\
  }--cycle;

\addplot[input set]
table[row sep=crcr] {%
    x	y\\
    0.707106781186547	0\\
    0.707106781186547	-0.707106781186547\\
    0	-0.707106781186547\\
    0.707106781186547	0\\
  }--cycle;


==> figures/teaser/verify-falsify-refine-teaser_13.tikz <==

\addplot[output set]
table[row sep=crcr] {%
    x	y\\
    1	-0.5\\
    0	1.11022302462516e-16\\
    0	0.5\\
    1	1\\
    2	0.5\\
    2	-1.11022302462516e-16\\
    1	-0.5\\
  }--cycle;

\addplot[output set exact]
table[row sep=crcr] {%
    x	y\\
    2.22044604925031e-16	0\\
    1	1\\
    2	0\\
    2.22044604925031e-16	0\\
  }--cycle;

\addplot[unsafe set]
table[row sep=crcr] {%
    x	y\\
    1.5	-10\\
    1.5	10\\
    10	10\\
    10	-10\\
    1.5	-10\\
  }--cycle;

\addplot [counterexample]
table[row sep=crcr]{%
    2	0.25\\
  };


==> figures/teaser/verify-falsify-refine-teaser_21.tikz <==

\addplot[input set]
table[row sep=crcr] {%
    x	y\\
    -0.707106781186547	-0.707106781186547\\
    -0.707106781186547	0.707106781186547\\
    0.707106781186547	0.707106781186547\\
    0.707106781186547	-0.707106781186547\\
    -0.707106781186547	-0.707106781186547\\
  }--cycle;

\addplot [counterexample]
table[row sep=crcr]{%
    0.707106781186547	-0.707106781186547\\
  };


==> figures/teaser/verify-falsify-refine-teaser_22.tikz <==

\addplot[output set]
table[row sep=crcr] {%
    x	y\\
    1	-0.5\\
    0	1.11022302462516e-16\\
    0	0.5\\
    1	1\\
    2	0.5\\
    2	-1.11022302462516e-16\\
    1	-0.5\\
  }--cycle;

\addplot[output set exact]
table[row sep=crcr] {%
    x	y\\
    2.22044604925031e-16	0\\
    1	1\\
    2	0\\
    2.22044604925031e-16	0\\
  }--cycle;

\addplot[unsafe set]
table[row sep=crcr] {%
    x	y\\
    1.5	-10\\
    1.5	10\\
    10	10\\
    10	-10\\
    1.5	-10\\
  }--cycle;


==> figures/teaser/verify-falsify-refine-teaser_23.tikz <==

\addplot[output set]
table[row sep=crcr] {%
    x	y\\
    1	-0.5\\
    0	1.11022302462516e-16\\
    0	0.5\\
    1	1\\
    2	0.5\\
    2	-1.11022302462516e-16\\
    1	-0.5\\
  }--cycle;

\addplot[output set exact]
table[row sep=crcr] {%
    x	y\\
    2.22044604925031e-16	0\\
    1	1\\
    2	0\\
    2.22044604925031e-16	0\\
  }--cycle;

\addplot[unsafe set]
table[row sep=crcr] {%
    x	y\\
    1.5	-10\\
    1.5	10\\
    10	10\\
    10	-10\\
    1.5	-10\\
  }--cycle;


==> figures/teaser/verify-falsify-refine-teaser_legends.tikz <==
\addlegendimage{zonotope}
\addlegendentry{Zonotope}
\addlegendimage{unsafe set}
\addlegendentry{Specifaction}
\addlegendimage{output set exact}
\addlegendentry{Exact Output Set}
\addlegendimage{counterexample}
\addlegendentry{Potential Counterexample}


==> figures/zonotopePropagationIllustration-old/zonotope-propagation-illustration.tikz <==
%
\begin{tikzpicture}
  \pgfplotsset{
  every tick label/.append style={font=\footnotesize},
  zonotope/.style={area legend, dashed, line width=0.75pt, draw=CORAcolorReachSet,rounded corners=0.01mm},
  constraint zonotope/.style={area legend, line width=0.75pt, draw=CORAcolorReachSet, fill=CORAcolorReachSet, fill opacity=0.25,rounded corners=0.01mm},
  unsafe set/.style={area legend, line width=0.75pt, draw=CORAcolorUnsafe, fill=CORAcolorUnsafe, fill opacity=0.25},
  sample/.style={only marks, mark=*, mark size=1pt, draw=CORAcolorSimulations, draw=none},
  generatorsThreeD/.style={-Straight Barb, color=CORAcolorSimulations, line width=0.5pt, point meta={sqrt((\thisrow{u})^2+(\thisrow{v})^2+(\thisrow{w})^2)}, point meta min=0, quiver={u=\thisrow{u}, v=\thisrow{v}, w=\thisrow{w}, every arrow/.append style={-{Stealth[length=1mm]}}}, draw=none},
  dotted lines/.style={color=CORAcolorSimulations, dotted},
  dashed lines/.style={color=CORAcolorSimulations, dashed},
  hypercube face/.style={area legend, dashed, draw=CORAcolorSimulations,rounded corners=0.01mm},
  constraint hypercube face/.style={area legend, line width=0.5pt, draw=CORAcolorSimulations, fill=CORAcolorSimulations, rounded corners=0.01mm, fill opacity=0.5},
  constraint hypercube face front/.style={constraint hypercube face, fill=CORAcolorSimulations!25!white},
  constraint hypercube face side/.style={constraint hypercube face, fill=CORAcolorSimulations!50!white},
  constraint hypercube face back/.style={constraint hypercube face, fill=CORAcolorSimulations!75!white},
  }
  \def\rows{1}
  \def\cols{3}
  \def\horzsep{5mm}
  \def\basepath{figures/zonotopePropagationIllustration/}

  \begin{groupplot}[%
      group style={rows = \rows, columns = \cols, horizontal sep = \horzsep},
      scale only axis,
      width=1/\cols*\textwidth -\horzsep,
      legend style={legend columns=3,legend to name=legendname, legend cell align=left,/tikz/every even column/.append style={column sep=0.5cm}}
    ]
    \nextgroupplot[xmin=-1.25,xmax=1.25,ymin=-1.25,ymax=1.25,zmin=-3,zmax=1,title={(a) Input Space},grid=major,ztick=\empty,view={120}{60}]
    \input{\basepath zonotope-propagation-illustration_11.tikz}
    \coordinate (top) at (rel axis cs:0,1);
    \nextgroupplot[xmin=-0.5,xmax=2.5,ymin=-1.5,ymax=1.5,zmin=-3,zmax=1,title={(b) Hidden Space},grid=major,ztick=\empty,view={120}{60}]
    \input{\basepath zonotope-propagation-illustration_12.tikz}
    \nextgroupplot[xmin=-0.25,xmax=2.25,ymin=-1.5,ymax=1,zmin=-3,zmax=1,title={(c) Output Space},grid=major,ztick=\empty,view={120}{60}]
    \input{\basepath zonotope-propagation-illustration_legends.tikz}
    \input{\basepath zonotope-propagation-illustration_13.tikz}
    \coordinate (bot) at (rel axis cs:1,0);
  \end{groupplot}
  \path (top|-current bounding box.south)--coordinate(legendpos)(bot|-current bounding box.south);
  \node at([yshift=-4ex]legendpos) {\pgfplotslegendfromname{legendname}};

\end{tikzpicture}%


==> figures/zonotopePropagationIllustration-old/zonotope-propagation-illustration_11.tikz <==
\addplot3[zonotope]
table[row sep=crcr] {%
    x	y	z\\
    -0.70710678118655	-0.707106781186531	-3\\
    -0.70710678118655	0.707106781186531	-3\\
    0.70710678118655	0.707106781186531	-3\\
    0.70710678118655	-0.707106781186531	-3\\
    -0.70710678118655	-0.707106781186531	-3\\
  }--cycle;

\addplot3[constraint zonotope]
table[row sep=crcr] {%
    x	y	z\\
    0.70710678118655	0.707106781186531	-3\\
    0.70710678118655	0	-3\\
    0	-0.707106781186531	-3\\
    -0.70710678118655	-0.707106781186531	-3\\
    -0.70710678118655	0.707106781186531	-3\\
    0.70710678118655	0.707106781186531	-3\\
  }--cycle;

\addplot3 [dotted lines]
table[row sep=crcr] {%
    -0.70710678118655	-0.707106781186531	-3\\
    -0.70710678118655	-0.707106781186531	-1\\
  };
\addplot3 [dotted lines]
table[row sep=crcr] {%
    0.70710678118655	-0.707106781186531	-3\\
    0.70710678118655	-0.707106781186531	-1\\
  };
\addplot3 [dotted lines]
table[row sep=crcr] {%
    -0.70710678118655	0.707106781186531	-3\\
    -0.70710678118655	0.707106781186531	-1\\
  };
\addplot3 [dotted lines]
table[row sep=crcr] {%
    0.70710678118655	0.707106781186531	-3\\
    0.70710678118655	0.707106781186531	-1\\
  };

\addplot3[hypercube face]
table[row sep=crcr] {%
    x	y	z\\
    -0.70710678118655	0.707106781186531	-1\\
    -0.70710678118655	-0.707106781186531	-1\\
    0.70710678118655	-0.707106781186531	-1\\
    0.70710678118655	0.707106781186531	-1\\
  }--cycle;

\addplot3[hypercube face]
table[row sep=crcr] {%
    x	y	z\\
    -0.70710678118655	0.707106781186531	-1\\
    -0.70710678118655	0.707106781186531	1\\
  };

\addplot3[hypercube face]
table[row sep=crcr] {%
    x	y	z\\
    -0.70710678118655	-0.707106781186531	-1\\
    -0.70710678118655	-0.707106781186531	1\\
  };

\addplot3[hypercube face]
table[row sep=crcr] {%
    x	y	z\\
    0.70710678118655	-0.707106781186531	-1\\
    0.70710678118655	-0.707106781186531	1\\
  };

\addplot3[hypercube face]
table[row sep=crcr] {%
    x	y	z\\
    0.70710678118655	0.707106781186531	-1\\
    0.70710678118655	0.707106781186531	1\\
  };


\addplot3[constraint hypercube face back] % bottom
table[row sep=crcr] {%
    x	y	z\\
    0.70710678118655	-3.14018491736747e-16	-1\\
    0.70710678118655	0.707106781186531	-1\\
    -0.70710678118655	0.70710678118653	-1\\
    -0.70710678118655	-0.707106781186531	-1\\
    3.14018491736756e-16	-0.707106781186531	-1\\
    0.70710678118655	-3.14018491736747e-16	-1\\
  }--cycle;

\addplot3[constraint hypercube face side] % back left
table[row sep=crcr] {%
    x	y	z\\
    3.14018491736756e-16	-0.707106781186531	-1\\
    3.14018491736756e-16	-0.707106781186531	1\\
    -0.70710678118655	-0.707106781186531	1\\
    -0.70710678118655	-0.707106781186531	-1\\
    3.14018491736756e-16	-0.707106781186531	-1\\
  }--cycle;

\addplot3[constraint hypercube face side] % back
table[row sep=crcr] {%
    x	y	z\\
    -0.70710678118655	-0.707106781186531	-1\\
    -0.70710678118655	0.70710678118653	-1\\
    -0.70710678118655	0.707106781186531	1\\
    -0.70710678118655	-0.707106781186531	1\\
    -0.70710678118655	-0.707106781186531	-1\\
  }--cycle;

\addplot3[constraint hypercube face side] % front-left
table[row sep=crcr] {%
    x	y	z\\
    0.70710678118655	-3.14018491736747e-16	-1\\
    0.70710678118655	-3.14018491736747e-16	1\\
    3.14018491736756e-16	-0.707106781186531	1\\
    3.14018491736756e-16	-0.707106781186531	-1\\
    0.70710678118655	-3.14018491736747e-16	-1\\
  }--cycle;

\addplot3[constraint hypercube face side] % front right
table[row sep=crcr] {%
    x	y	z\\
    0.70710678118655	0.707106781186531	1\\
    0.70710678118655	0.707106781186531	-1\\
    -0.70710678118655	0.70710678118653	-1\\
    -0.70710678118655	0.707106781186531	1\\
  }--cycle;

\addplot3[constraint hypercube face side] % front
table[row sep=crcr] {%
    x	y	z\\
    0.70710678118655	-3.14018491736747e-16	-1\\
    0.70710678118655	0.707106781186531	-1\\
    0.70710678118655	0.707106781186531	1\\
    0.70710678118655	-3.14018491736747e-16	1\\
    0.70710678118655	-3.14018491736747e-16	-1\\
  }--cycle;

\addplot3[constraint hypercube face front] % top
table[row sep=crcr] {%
    x	y	z\\
    0.70710678118655	-3.14018491736747e-16	1\\
    0.70710678118655	0.707106781186531	1\\
    -0.70710678118655	0.707106781186531	1\\
    -0.70710678118655	-0.707106781186531	1\\
    3.14018491736756e-16	-0.707106781186531	1\\
    0.70710678118655	-3.14018491736747e-16	1\\
  }--cycle;


\addplot3[hypercube face]
table[row sep=crcr] {%
    x	y	z\\
    -0.70710678118655	0.707106781186531	1\\
    -0.70710678118655	-0.707106781186531	1\\
    0.70710678118655	-0.707106781186531	1\\
    0.70710678118655	0.707106781186531	1\\
  }--cycle;

% \addplot3[sample]
% table[row sep=crcr]{%
%     x	y	z\\
%     0.445086505697292	-0.573876460913977	-0.746026367412988\\
%     0.445086505697292	-0.573876460913977	-3\\
%   };
% \addplot3 [dashed lines]
% table[row sep=crcr] {%
%     0.445086505697292	-0.573876460913977	-3\\
%     0.445086505697292	-0.573876460913977	-0.746026367412988\\
%   };
% \addplot3[generatorsThreeD]
% table[row sep=crcr] {%
%     x	y	z	u	v	w\\
%     0	0	0	0.445086505697292	0	0\\
%   };
% \addplot3[generatorsThreeD]
% table[row sep=crcr] {%
%     x	y	z	u	v	w\\
%     0	0	-3	0.445086505697292	0	0\\
%   };
% \addplot3[generatorsThreeD]
% table[row sep=crcr] {%
%     x	y	z	u	v	w\\
%     0.445086505697292	0	0	0	-0.573876460913977	0\\
%   };
% \addplot3[generatorsThreeD]
% table[row sep=crcr] {%
%     x	y	z	u	v	w\\
%     0.445086505697292	0	-3	0	-0.573876460913977	0\\
%   };
% \addplot3[generatorsThreeD]
% table[row sep=crcr] {%
%     x	y	z	u	v	w\\
%     0.445086505697292	-0.573876460913977	0	-0	-0	-0.746026367412988\\
%   };

==> figures/zonotopePropagationIllustration-old/zonotope-propagation-illustration_12.tikz <==
\addplot3[zonotope]
table[row sep=crcr] {%
    x	y	z\\
    0.999999999999993	-0.999999999999997	-3\\
    3.10862446895044e-15	6.99440505513849e-15	-3\\
    1.00000000000001	0.999999999999997	-3\\
    2	-6.99440505513849e-15	-3\\
    0.999999999999993	-0.999999999999997	-3\\
  }--cycle;

\addplot3[constraint zonotope]
table[row sep=crcr] {%
    x	y	z\\
    1.49999999999999	-0.500000000000002	-3\\
    0.999999999999993	-0.999999999999997	-3\\
    3.10862446895044e-15	7.04991620636974e-15	-3\\
    1.00000000000001	0.999999999999997	-3\\
    1.5	0.499999999999995	-3\\
    1.49999999999999	-0.500000000000002	-3\\
  }--cycle;

\addplot3 [dotted lines]
table[row sep=crcr] {%
    0.999999999999993	-0.999999999999997	-3\\
    0.999999999999993	-0.999999999999997	-1\\
  };
\addplot3 [dotted lines]
table[row sep=crcr] {%
    3.05311331771918e-15	7.04991620636974e-15	-3\\
    3.05311331771918e-15	7.04991620636974e-15	-1\\
  };
\addplot3 [dotted lines]
table[row sep=crcr] {%
    2	-7.04991620636974e-15	-3\\
    2	-7.04991620636974e-15	-1\\
  };
\addplot3 [dotted lines]
table[row sep=crcr] {%
    1.00000000000001	0.999999999999997	-3\\
    1.00000000000001	0.999999999999997	-1\\
  };

\addplot3[hypercube face]
table[row sep=crcr] {%
    x	y	z\\
    1.00000000000001	0.999999999999997	-1\\
    3.05311331771918e-15	7.04991620636974e-15	-1\\
    0.999999999999993	-0.999999999999997	-1\\
    2	-7.04991620636974e-15	-1\\
    1.00000000000001	0.999999999999997	-1\\
  }--cycle;

\addplot3[hypercube face]
table[row sep=crcr] {%
    x	y	z\\
    1.00000000000001	0.999999999999997	1\\
    1.00000000000001	0.999999999999997	-1\\
  };

\addplot3[hypercube face]
table[row sep=crcr] {%
    x	y	z\\
    3.05311331771918e-15	7.04991620636974e-15	1\\
    3.05311331771918e-15	7.04991620636974e-15	-1\\
  };

\addplot3[hypercube face]
table[row sep=crcr] {%
    x	y	z\\
    0.999999999999993	-0.999999999999997	1\\
    0.999999999999993	-0.999999999999997	-1\\
  };


\addplot3[constraint hypercube face back] % bottom
table[row sep=crcr] {%
    x	y	z\\
    1.5	0.499999999999995	-1\\
    1.00000000000001	0.999999999999997	-1\\
    3.10862446895044e-15	6.93889390390723e-15	-1\\
    0.999999999999993	-0.999999999999997	-1\\
    1.5	-0.500000000000002	-1\\
  }--cycle;

\addplot3[constraint hypercube face side] % back left
table[row sep=crcr] {%
    x	y	z\\
    0.999999999999993	-0.999999999999997	-1\\
    3.10862446895044e-15	6.93889390390723e-15	-1\\
    3.10862446895044e-15	6.93889390390723e-15	1\\
    0.999999999999993	-0.999999999999997	1\\
  }--cycle;

\addplot3[constraint hypercube face side] % back right
table[row sep=crcr] {%
    x	y	z\\
    3.10862446895044e-15	6.93889390390723e-15	-1\\
    3.10862446895044e-15	6.93889390390723e-15	1\\
    1.00000000000001	0.999999999999997	1\\
    1.00000000000001	0.999999999999997	-1\\
  }--cycle;

\addplot3[constraint hypercube face side] % side left
table[row sep=crcr] {%
    x	y	z\\
    1.5	-0.500000000000002	-1\\
    1.5	-0.500000000000002	1\\
    0.999999999999993	-0.999999999999997	1\\
    0.999999999999993	-0.999999999999997	-1\\
  }--cycle;

\addplot3[constraint hypercube face front] % top
table[row sep=crcr] {%
    x	y	z\\
    1.5	0.499999999999995	1\\
    1.00000000000001	0.999999999999997	1\\
    3.10862446895044e-15	6.93889390390723e-15	1\\
    0.999999999999993	-0.999999999999997	1\\
    1.5	-0.500000000000002	1\\
  }--cycle;

\addplot3[constraint hypercube face side] % side right
table[row sep=crcr] {%
    x	y	z\\
    1.5	0.499999999999995	-1\\
    1.00000000000001	0.999999999999997	-1\\
    1.00000000000001	0.999999999999997	1\\
    1.5	0.499999999999995	1\\
  }--cycle;

\addplot3[constraint hypercube face side] % front
table[row sep=crcr] {%
    x	y	z\\
    1.5	0.499999999999995	-1\\
    1.5	0.499999999999995	1\\
    1.5	-0.500000000000002	1\\
    1.5	-0.500000000000002	-1\\
  }--cycle;


\addplot3[hypercube face]
table[row sep=crcr] {%
    x	y	z\\
    1.00000000000001	0.999999999999997	1\\
    3.05311331771918e-15	7.04991620636974e-15	1\\
    0.999999999999993	-0.999999999999997	1\\
    2	-7.04991620636974e-15	1\\
    1.00000000000001	0.999999999999997	1\\
  }--cycle;

\addplot3[hypercube face]
table[row sep=crcr] {%
    x	y	z\\
    2	-7.04991620636974e-15	1\\
    2	-7.04991620636974e-15	-1\\
  };

% \addplot3[sample]
% table[row sep=crcr]{%
%     x	y	z\\
%     1.7205156234688	-0.0910682506824451	-0.746026367412988\\
%     1.7205156234688	-0.0910682506824451	-3\\
%   };
% \addplot3 [dashed lines]
% table[row sep=crcr] {%
%     1.7205156234688	-0.0910682506824451	-3\\
%     1.7205156234688	-0.0910682506824451	-0.746026367412988\\
%   };
% \addplot3[generatorsThreeD]
% table[row sep=crcr] {%
%     x	y	z	u	v	w\\
%     1	0	0	0.31472368639318	0.314723686393176	0\\
%   };
% \addplot3[generatorsThreeD]
% table[row sep=crcr] {%
%     x	y	z	u	v	w\\
%     1	0	-3	0.31472368639318	0.314723686393176	0\\
%   };
% \addplot3[generatorsThreeD]
% table[row sep=crcr] {%
%     x	y	z	u	v	w\\
%     1.31472368639318	0.314723686393176	0	0.405791937075615	-0.405791937075621	0\\
%   };
% \addplot3[generatorsThreeD]
% table[row sep=crcr] {%
%     x	y	z	u	v	w\\
%     1.31472368639318	0.314723686393176	-3	0.405791937075615	-0.405791937075621	0\\
%   };
% \addplot3[generatorsThreeD]
% table[row sep=crcr] {%
%     x	y	z	u	v	w\\
%     1.7205156234688	-0.0910682506824451	0	-0	-0	-0.746026367412988\\
%   };



==> figures/zonotopePropagationIllustration-old/zonotope-propagation-illustration_13.tikz <==

\addplot3[zonotope]
table[row sep=crcr] {%
    x	y	z\\
    1	-1	-3\\
    0	-0.499999999999998	-3\\
    0	-2.44249065417534e-15	-3\\
    1	0.500000000000002	-3\\
    2	-2.44249065417534e-15	-3\\
    2	-0.499999999999998	-3\\
    1	-1	-3\\
  }--cycle;

\addplot3[constraint zonotope]
table[row sep=crcr] {%
    x	y	z\\
    1.5	-0.75	-3\\
    1	-1	-3\\
    1.11022302462516e-16	-0.499999999999997	-3\\
    1.11022302462516e-16	-2.41473507855972e-15	-3\\
    1	0.500000000000002	-3\\
    1.5	0.25	-3\\
    1.5	-0.75	-3\\
  }--cycle;

\addplot3 [dotted lines]
table[row sep=crcr] {%
    1	-1	-3\\
    1	-1	-1\\
  };
\addplot3 [dotted lines]
table[row sep=crcr] {%
    1.11022302462516e-16	-0.499999999999997	-3\\
    1.11022302462516e-16	-0.499999999999997	-1\\
  };
\addplot3 [dotted lines]
table[row sep=crcr] {%
    2	-0.499999999999998	-3\\
    2	-0.499999999999998	-1\\
  };
\addplot3 [dotted lines]
table[row sep=crcr] {%
    1.11022302462516e-16	-2.41473507855972e-15	-3\\
    1.11022302462516e-16	-2.41473507855972e-15	1\\
  };
\addplot3 [dotted lines]
table[row sep=crcr] {%
    2	-2.52575738102223e-15	-3\\
    2	-2.52575738102223e-15	1\\
  };
\addplot3 [dotted lines]
table[row sep=crcr] {%
    1	0.500000000000002	-3\\
    1	0.500000000000002	1\\
  };

% \addplot3[hypercube face]
% table[row sep=crcr] {%
%     x	y	z\\
%     1	-0.500000000000007	1\\
%     1.11022302462516e-16	-2.41473507855972e-15	1\\
%   };

% \addplot3[hypercube face]
% table[row sep=crcr] {%
%     x	y	z\\
%     1	-1	-1\\
%     1.11022302462516e-16	-0.499999999999997	-1\\
%   };



\addplot3[constraint hypercube face back] % bottom
table[row sep=crcr] {%
    x	y	z\\
    1.5	-0.249999999999995	-1\\
    1	7.41073868937292e-15	-1\\
    2.22044604925031e-16	-0.499999999999997	-1\\
    1	-1	-1\\
    1.5	-0.75	-1\\
    1.5	-0.249999999999995	-1\\
  }--cycle;

\addplot3[constraint hypercube face side] % back right
table[row sep=crcr] {%
    x	y	z\\
    1	7.41073868937292e-15	-1\\
    1	0.500000000000002	1\\
    2.22044604925031e-16	-2.38697950294409e-15	1\\
    2.22044604925031e-16	-0.499999999999997	-1\\
  }--cycle;

\addplot3[constraint hypercube face side] % top (back)
table[row sep=crcr] {%
    x	y	z\\
    1	-1	-1\\
    1	-0.500000000000007	1\\
    2.22044604925031e-16	-2.38697950294409e-15	1\\
    2.22044604925031e-16	-0.499999999999997	-1\\
    1	-1	-1\\
  }--cycle;

\addplot3[constraint hypercube face side] % side left
table[row sep=crcr] {%
    x	y	z\\
    1.5	-0.75	-1\\
    1.5	-0.250000000000005	1\\
    1	-0.500000000000007	1\\
    1	-1	-1\\
    1.5	-0.75	-1\\
  }--cycle;

\addplot3[constraint hypercube face side] % front
table[row sep=crcr] {%
    x	y	z\\
    1.5	-0.249999999999995	-1\\
    1.5	0.25	1\\
    1.5	-0.250000000000005	1\\
    1.5	-0.75	-1\\
    1.5	-0.249999999999995	-1\\
  }--cycle;

\addplot3[constraint hypercube face side] % bottom right
table[row sep=crcr] {%
    x	y	z\\
    1.5	-0.249999999999995	-1\\
    1.5	0.25	1\\
    1	0.500000000000002	1\\
    1	7.41073868937292e-15	-1\\
    1.5	-0.249999999999995	-1\\
  }--cycle;

\addplot3[constraint hypercube face front] % top
table[row sep=crcr] {%
    x	y	z\\
    1.5	0.25	1\\
    1	0.500000000000002	1\\
    2.22044604925031e-16	-2.38697950294409e-15	1\\
    1	-0.500000000000007	1\\
    1.5	-0.250000000000005	1\\
    1.5	0.25	1\\
  }--cycle;

% \addplot3[hypercube face]
% table[row sep=crcr] {%
%     x	y	z\\
%     1	7.41073868937292e-15	-1\\
%     1	0.500000000000002	1\\
%     1.11022302462516e-16	-2.41473507855972e-15	1\\
%     1.11022302462516e-16	-0.499999999999997	-1\\
%   }--cycle;

\addplot3[hypercube face]
table[row sep=crcr] {%
    x	y	z\\
    2	-0.499999999999998	-1\\
    2	-2.52575738102223e-15	1\\
    1	-0.500000000000007	1\\
    1	-1	-1\\
  }--cycle;

\addplot3[hypercube face]
table[row sep=crcr] {%
    x	y	z\\
    2	-0.499999999999998	-1\\
    1	7.41073868937292e-15	-1\\
  };

\addplot3[hypercube face]
table[row sep=crcr] {%
    x	y	z\\
    2	-2.52575738102223e-15	1\\
    1	0.500000000000002	1\\
  };

\addplot3[unsafe set]
table[row sep=crcr] {%
    x	y	z\\
    1.5	-1.5	-3\\
    1.5	1	-3\\
    2.25	1	-3\\
    2.25	-1.5	-3\\
    1.5	-1.5	-3\\
  }--cycle;

% \addplot3[sample]
% table[row sep=crcr]{%
%     x	y	z\\
%     1.7205156234688	-0.482040717194466	-0.746026367412988\\
%     1.7205156234688	-0.482040717194466	-3\\
%   };
% \addplot3 [dashed lines]
% table[row sep=crcr] {%
%     1.7205156234688	-0.482040717194466	-3\\
%     1.7205156234688	-0.482040717194466	-0.746026367412988\\
%   };
% \addplot3[generatorsThreeD]
% table[row sep=crcr] {%
%     x	y	z	u	v	w\\
%     1	-0.25	0	0.314723686393179	0.157361843196591	0\\
%   };
% \addplot3[generatorsThreeD]
% table[row sep=crcr] {%
%     x	y	z	u	v	w\\
%     1	-0.25	-3	0.314723686393179	0.157361843196591	0\\
%   };
% \addplot3[generatorsThreeD]
% table[row sep=crcr] {%
%     x	y	z	u	v	w\\
%     1.31472368639318	-0.092638156803409	0	0.405791937075619	-0.202895968537812	0\\
%   };
% \addplot3[generatorsThreeD]
% table[row sep=crcr] {%
%     x	y	z	u	v	w\\
%     1.31472368639318	-0.092638156803409	-3	0.405791937075619	-0.202895968537812	0\\
%   };
% \addplot3[generatorsThreeD]
% table[row sep=crcr] {%
%     x	y	z	u	v	w\\
%     1.7205156234688	-0.295534125341221	0	-0	-0.186506591853245	-0.746026367412988\\
%   };
% \addplot3[generatorsThreeD]
% table[row sep=crcr] {%
%     x	y	z	u	v	w\\
%     1.7205156234688	-0.295534125341221	-3	-0	-0.186506591853245	0\\
%   };


==> figures/zonotopePropagationIllustration-old/zonotope-propagation-illustration_legends.tikz <==
\addlegendimage{zonotope}
\addlegendentry{Zonotope $\mathstrut \Z$}
\addlegendimage{constraint zonotope}
\addlegendentry{const. Zonotope $\mathstrut \cZ{\Z}{C}{d}$}
\addlegendimage{unsafe set}
\addlegendentry{Unsafe Set $\mathstrut \nnUnsafeSet$}
% \addlegendimage{sample}
% \addlegendentry{Sample $\mathstrut \nnInput$}
\addlegendimage{hypercube face}
\addlegendentry{Hypercube $\mathstrut \unitcube{q}$}
\addlegendimage{constraint hypercube face front}
\addlegendentry{const. Hypercube $\mathstrut \overline{\unitcube{q}}$}


==> figures/zonotopePropagationIllustration/zonotope-propagation-illustration.tikz <==
%
\begin{tikzpicture}
  \pgfplotsset{
  every tick label/.append style={font=\footnotesize},
  zonotope/.style={area legend, thick, draw=CORAcolorReachSet!85!CORAcolorSimulations, fill=CORAcolorReachSet, fill opacity=0.25,rounded corners=0.01mm},
  unsafe output set/.style={area legend, thick, draw=CORAcolorPurple!85!CORAcolorSimulations, fill=CORAcolorPurple, fill opacity=0.25, forget plot,rounded corners=0.01mm},
  unsafe set/.style={area legend, thick, draw=CORAcolorUnsafe!85!CORAcolorSimulations, fill=CORAcolorUnsafe, fill opacity=0.25},
  dotted lines/.style={color=CORAcolorSimulations, dotted},
  hypercube face/.style={area legend, thick, draw=CORAcolorSimulations, fill=CORAcolorSimulations, rounded corners=0.01mm, fill opacity=0.35},
  hypercube face top/.style={hypercube face, fill=CORAcolorSimulations!25!white},
  hypercube face front/.style={hypercube face, fill=CORAcolorSimulations!45!white},
  hypercube face back/.style={hypercube face, fill=CORAcolorSimulations!55!white},
  hypercube face bottom/.style={hypercube face, fill=CORAcolorSimulations!75!white},
  unsafe constraint face/.style={hypercube face, draw=CORAcolorUnsafe!25!CORAcolorSimulations, fill=CORAcolorUnsafe, fill opacity=0.5},
  unsafe constraint/.style={draw=CORAcolorUnsafe!85!CORAcolorSimulations,thick},
  relu constraint face/.style={hypercube face, draw=CORAcolorUnknown!25!CORAcolorSimulations, fill=CORAcolorUnknown, fill opacity=0.5},
  relu constraint/.style={draw=CORAcolorUnknown!85!CORAcolorSimulations,thick},
  }
  \def\rows{1}
  \def\cols{3}
  \def\horzsep{5mm}
  \def\basepath{figures/zonotopePropagationIllustration/}

  \begin{groupplot}[%
      group style={rows = \rows, columns = \cols, horizontal sep = \horzsep},
      scale only axis,
      width=1/\cols*\textwidth -\horzsep,
      height=1/3*\textwidth,
      legend style={legend columns=4,legend to name=legendname, legend cell align=left,/tikz/every even column/.append style={column sep=0.5cm}}
    ]
    \nextgroupplot[xmin=-1.25,xmax=1.25,ymin=-1.25,ymax=1.25,zmin=-3,zmax=1,title={(a) Input Space},grid=major,ztick=\empty,view={115}{50}]
    \input{\basepath zonotope-propagation-illustration_11.tikz}
    \coordinate (top) at (rel axis cs:0,1);
    \nextgroupplot[xmin=-0.5,xmax=2.5,ymin=-1.5,ymax=1.5,zmin=-3,zmax=1,title={(b) Hidden Space},grid=major,ztick=\empty,view={115}{50},xtick distance=1]
    \input{\basepath zonotope-propagation-illustration_12.tikz}
    \nextgroupplot[xmin=-0.35,xmax=2.35,ymin=-0.85,ymax=1.35,zmin=-3,zmax=1,title={(c) Output Space},grid=major,ztick=\empty,view={115}{50}]
    \input{\basepath zonotope-propagation-illustration_legends.tikz}
    \input{\basepath zonotope-propagation-illustration_13.tikz}
    \coordinate (bot) at (rel axis cs:1,0);
  \end{groupplot}
  \path (top|-current bounding box.south)--coordinate(legendpos)(bot|-current bounding box.south);
  \node at([yshift=-4ex]legendpos) {\pgfplotslegendfromname{legendname}};

\end{tikzpicture}%


==> figures/zonotopePropagationIllustration/zonotope-propagation-illustration_11.tikz <==
\addplot3[zonotope]
table[row sep=crcr] {%
    x	y	z\\
    0.70710678118655	0.707106781186531	-3\\
    0.70710678118655	-0.707106781186531	-3\\
    -0.70710678118655	-0.707106781186531	-3\\
    -0.70710678118655	0.707106781186531	-3\\
  }--cycle;

\addplot3 [dotted lines]
table[row sep=crcr] {%
    -0.70710678118655	-0.707106781186531	-3\\
    -0.70710678118655	-0.707106781186531	-1\\
  };
\addplot3 [dotted lines]
table[row sep=crcr] {%
    0.70710678118655	-0.707106781186531	-3\\
    0.70710678118655	-0.707106781186531	-1\\
  };
\addplot3 [dotted lines]
table[row sep=crcr] {%
    -0.70710678118655	0.707106781186531	-3\\
    -0.70710678118655	0.707106781186531	-1\\
  };
\addplot3 [dotted lines]
table[row sep=crcr] {%
    0.70710678118655	0.707106781186531	-3\\
    0.70710678118655	0.707106781186531	-1\\
  };

\addplot3 [dotted lines]
table[row sep=crcr] {%
    0.70710678118655 0 -3\\
    0.70710678118655 0 -1\\
  };
\addplot3 [dotted lines]
table[row sep=crcr] {%
    0	-0.707106781186531	-3\\
    0	-0.707106781186531	-1\\
  };

\addplot3[unsafe constraint]
table[row sep=crcr] {%
    x	y	z\\
    0.70710678118655	0	-3\\
    0	-0.707106781186531	-3\\
  };

\addplot3[relu constraint]
table[row sep=crcr] {%
    x	y	z\\
    0.70710678118655	-0.707106781186531	-3\\
    -0.70710678118655	0.70710678118653	-3\\
  };

\addplot3[hypercube face bottom] % bottom
table[row sep=crcr] {%
    x	y	z\\
    -0.70710678118655	0.707106781186531	-1\\
    -0.70710678118655	-0.707106781186531	-1\\
    0.70710678118655	-0.707106781186531	-1\\
    0.70710678118655	0.707106781186531	-1\\
  }--cycle;

\addplot3[hypercube face back] % back left
table[row sep=crcr] {%
    x	y	z\\
    -0.70710678118655	-0.707106781186531	-1\\
    0.70710678118655	-0.707106781186531	-1\\
    0.70710678118655	-0.707106781186531	1\\
    -0.70710678118655	-0.707106781186531	1\\
  }--cycle;

\addplot3[hypercube face back] % back right
table[row sep=crcr] {%
    x	y	z\\
    -0.70710678118655	0.707106781186531	-1\\
    -0.70710678118655	0.707106781186531	1\\
    -0.70710678118655	-0.707106781186531	1\\
    -0.70710678118655	-0.707106781186531	-1\\
  }--cycle;

% \addplot3[unsafe constraint face]
% table[row sep=crcr] {%
%     x	y	z\\
%     0.70710678118655	-2.22044604925031e-16	-1\\
%     0.70710678118655	-2.22044604925031e-16	1\\
%     3.72319218854641e-16	-0.707106781186531	1\\
%     3.72319218854641e-16	-0.707106781186531	-1\\
%     0.70710678118655	-2.22044604925031e-16	-1\\
%   }--cycle;

\addplot3[unsafe constraint face]
table[row sep=crcr] {%
    x	y	z\\
    5.55111512312578e-17	-0.707106781186531	-1\\
    0.353553390593275	-0.353553390593265	-1\\
    0.353553390593275	-0.353553390593265	1\\
    5.55111512312578e-17	-0.707106781186531	1\\
  }--cycle;

\addplot3[relu constraint face]
table[row sep=crcr] {%
    x	y	z\\
    0.70710678118655	-0.707106781186531	-1\\
    0.70710678118655	-0.707106781186531	1\\
    -0.70710678118655	0.70710678118653	1\\
    -0.70710678118655	0.70710678118653	-1\\
  }--cycle;

\addplot3[unsafe constraint face]
table[row sep=crcr] {%
    x	y	z\\
    0.70710678118655	-2.22044604925031e-16	-1\\
    0.70710678118655	-2.22044604925031e-16	1\\
    0.353553390593275	-0.353553390593265	1\\
    0.353553390593275	-0.353553390593265	-1\\
  }--cycle;

\addplot3[hypercube face front] % front right
table[row sep=crcr] {%
    x	y	z\\
    -0.70710678118655	0.707106781186531	-1\\
    0.70710678118655	0.707106781186531	-1\\
    0.70710678118655	0.707106781186531	1\\
    -0.70710678118655	0.707106781186531	1\\
  }--cycle;

\addplot3[hypercube face front] % front left
table[row sep=crcr] {%
    x	y	z\\
    0.70710678118655	0.707106781186531	-1\\
    0.70710678118655	0.707106781186531	1\\
    0.70710678118655	-0.707106781186531	1\\
    0.70710678118655	-0.707106781186531	-1\\
  }--cycle;

\addplot3[hypercube face top] % top
table[row sep=crcr] {%
    x	y	z\\
    -0.70710678118655	0.707106781186531	1\\
    -0.70710678118655	-0.707106781186531	1\\
    0.70710678118655	-0.707106781186531	1\\
    0.70710678118655	0.707106781186531	1\\
  }--cycle;


==> figures/zonotopePropagationIllustration/zonotope-propagation-illustration_12.tikz <==
\addplot3[zonotope]
table[row sep=crcr] {%
    x	y	z\\
    2	-7.04991620636974e-15	-3\\
    0.999999999999993	-0.999999999999997	-3\\
    3.10862446895044e-15	7.04991620636974e-15	-3\\
    1.00000000000001	0.999999999999997	-3\\
  }--cycle;

\addplot3 [dotted lines]
table[row sep=crcr] {%
    0.999999999999993	-0.999999999999997	-3\\
    0.999999999999993	-0.999999999999997	-1\\
  };
\addplot3 [dotted lines]
table[row sep=crcr] {%
    3.05311331771918e-15	7.04991620636974e-15	-3\\
    3.05311331771918e-15	7.04991620636974e-15	-1\\
  };
\addplot3 [dotted lines]
table[row sep=crcr] {%
    2	-7.04991620636974e-15	-3\\
    2	-7.04991620636974e-15	-1\\
  };
\addplot3 [dotted lines]
table[row sep=crcr] {%
    1.00000000000001	0.999999999999997	-3\\
    1.00000000000001	0.999999999999997	-1\\
  };

\addplot3 [dotted lines]
table[row sep=crcr] {%
    1.5	0.499999999999995	-3\\
    1.5	0.499999999999995	-1\\
  };
\addplot3 [dotted lines]
table[row sep=crcr] {%
    1.49999999999999	-0.500000000000002	-3\\
    1.49999999999999	-0.500000000000002	-1\\
  };
\addplot3[unsafe constraint]
table[row sep=crcr] {%
    x	y	z\\
    1.49999999999999	-0.500000000000002	-3\\
    1.5	0.499999999999995	-3\\
  };

\addplot3[relu constraint]
table[row sep=crcr] {%
    x	y	z\\
    2	-7.04991620636974e-15	-3\\
    3.21964677141295e-15	6.82787160144471e-15	-3\\
  };

\addplot3[hypercube face bottom] % bottom
table[row sep=crcr] {%
    x	y	z\\
    1.00000000000001	0.999999999999997	-1\\
    3.05311331771918e-15	7.04991620636974e-15	-1\\
    0.999999999999993	-0.999999999999997	-1\\
    2	-7.04991620636974e-15	-1\\
  }--cycle;

\addplot3[hypercube face back] % back right
table[row sep=crcr] {%
    x	y	z\\
    1.00000000000001	0.999999999999997	-1\\
    1.00000000000001	0.999999999999997	1\\
    3.05311331771918e-15	7.04991620636974e-15	1\\
    3.05311331771918e-15	7.04991620636974e-15	-1\\
  }--cycle;

\addplot3[hypercube face back] % back left
table[row sep=crcr] {%
    x	y	z\\
    3.05311331771918e-15	7.04991620636974e-15	-1\\
    3.05311331771918e-15	7.04991620636974e-15	1\\
    0.999999999999993	-0.999999999999997	1\\
    0.999999999999993	-0.999999999999997	-1\\
  }--cycle;

% \addplot3[unsafe constraint face]
% table[row sep=crcr] {%
%     x	y	z\\
%     1.5	0.499999999999995	-1\\
%     1.5	0.499999999999995	1\\
%     1.5	-0.500000000000002	1\\
%     1.5	-0.500000000000002	-1\\
%     1.5	0.499999999999995	-1\\
%   }--cycle;

\addplot3[unsafe constraint face]
table[row sep=crcr] {%
    x	y	z\\
    1.5	-0.500000000000002	-1\\
    1.5	-3.41393580072236e-15	-1\\
    1.5	-3.41393580072236e-15	1\\
    1.5	-0.500000000000002	1\\
  }--cycle;

\addplot3[relu constraint face]
table[row sep=crcr] {%
    x	y	z\\
    2	-7.04991620636974e-15	-1\\
    2	-7.04991620636974e-15	1\\
    3.1641356201817e-15	6.82787160144471e-15	1\\
    3.1641356201817e-15	6.82787160144471e-15	-1\\
  }--cycle;

\addplot3[unsafe constraint face]
table[row sep=crcr] {%
    x	y	z\\
    1.5	0.499999999999995	-1\\
    1.5	0.499999999999995	1\\
    1.5	-3.48332473976143e-15	1\\
    1.5	-3.37230243729891e-15	-1\\
  }--cycle;

\addplot3[hypercube face front] % front left
table[row sep=crcr] {%
    x	y	z\\
    2	-7.04991620636974e-15	-1\\
    2	-7.04991620636974e-15	1\\
    0.999999999999993	-0.999999999999997	1\\
    0.999999999999993	-0.999999999999997	-1\\
  }--cycle;

\addplot3[hypercube face front] % front right
table[row sep=crcr] {%
    x	y	z\\
    1.00000000000001	0.999999999999997	-1\\
    1.00000000000001	0.999999999999997	1\\
    2	-7.04991620636974e-15	1\\
    2	-7.04991620636974e-15	-1\\
  }--cycle;

\addplot3[hypercube face top] % top
table[row sep=crcr] {%
    x	y	z\\
    1.00000000000001	0.999999999999997	1\\
    3.05311331771918e-15	7.04991620636974e-15	1\\
    0.999999999999993	-0.999999999999997	1\\
    2	-7.04991620636974e-15	1\\
  }--cycle;


==> figures/zonotopePropagationIllustration/zonotope-propagation-illustration_13.tikz <==
\addplot3[zonotope]
table[row sep=crcr] {%
    x	y	z\\
    2	0.499999999999997	-3\\
    2	2.41473507855972e-15	-3\\
    1	-0.500000000000002	-3\\
    1.11022302462516e-16	2.52575738102223e-15	-3\\
    1.11022302462516e-16	0.499999999999998	-3\\
    1	1	-3\\
  }--cycle;

\addplot3[unsafe set]
table[row sep=crcr] {%
    x	y	z\\
    1.5	-0.85	-3\\
    1.5	1.35	-3\\
    2.35	1.35	-3\\
    2.35	-0.85	-3\\
  }--cycle;

\addplot3[fill=white]
table[row sep=crcr] {%
    x	y	z\\
    2	0.499999999999997	-3\\
    2	2.41473507855972e-15	-3\\
    1.5	-0.25	-3\\
    1.5	0.75	-3\\
  }--cycle;

\addplot3[relu constraint]
table[row sep=crcr] {%
    x	y	z\\
    2	0.499999999999997	-3\\
    2	2.41473507855972e-15	-3\\
    2.22044604925031e-16	2.41473507855972e-15	-3\\
    2.22044604925031e-16	0.499999999999997	-3\\
  }--cycle;

\addplot3[unsafe output set]
table[row sep=crcr] {%
    x	y	z\\
    2	0.499999999999997	-3\\
    2	2.41473507855972e-15	-3\\
    1.5	-0.25	-3\\
    1.5	0.75	-3\\
  }--cycle;

\addplot3 [dotted lines]
table[row sep=crcr] {%
    1.11022302462516e-16	0.499999999999998	-3\\
    1.11022302462516e-16	0.499999999999998	-1\\
  };
\addplot3 [dotted lines]
table[row sep=crcr] {%
    2	0.499999999999997	-3\\
    2	0.499999999999997	-1\\
  };
\addplot3 [dotted lines]
table[row sep=crcr] {%
    1	1	-3\\
    1	1	-1\\
  };
\addplot3 [dotted lines]
table[row sep=crcr] {%
    1	-0.500000000000002	-3\\
    1	-0.500000000000002	1\\
  };
\addplot3 [dotted lines]
table[row sep=crcr] {%
    1.11022302462516e-16	2.52575738102223e-15	-3\\
    1.11022302462516e-16	2.52575738102223e-15	1\\
  };
\addplot3 [dotted lines]
table[row sep=crcr] {%
    2	2.41473507855972e-15	-3\\
    2	2.41473507855972e-15	1\\
  };

\addplot3[hypercube face bottom] % bottom
table[row sep=crcr] {%
    x	y	z\\
    1	1	-1\\
    1.11022302462516e-16	0.499999999999998	-1\\
    1	-7.41073868937292e-15	-1\\
    2	0.499999999999997	-1\\
  }--cycle;

\addplot3[hypercube face back] % back right 
table[row sep=crcr] {%
    x	y	z\\
    1.11022302462516e-16	0.499999999999998	-1\\
    1	-7.41073868937292e-15	-1\\
    1	-0.500000000000002	1\\
    1.11022302462516e-16	2.52575738102223e-15	1\\
  }--cycle;

\addplot3[hypercube face back] % back left
table[row sep=crcr] {%
    x	y	z\\
    2	0.499999999999997	-1\\
    2	2.41473507855972e-15	1\\
    1	-0.500000000000002	1\\
    1	-7.41073868937292e-15	-1\\
  }--cycle;

% \addplot3[unsafe constraint face]
% table[row sep=crcr] {%
%     x	y	z\\
%     1.5	0.75	-1\\
%     1.5	0.250000000000005	1\\
%     1.5	-0.25	1\\
%     1.5	0.249999999999995	-1\\
%     1.5	0.75	-1\\
%   }--cycle;

\addplot3[unsafe constraint face]
table[row sep=crcr] {%
    x	y	z\\
    1.5	0.249999999999995	-1\\
    1.5	0.499999999999998	-1\\
    1.5	2.4980018054066e-15	1\\
    1.5	-0.25	1\\
  }--cycle;

\addplot3[relu constraint face]
table[row sep=crcr] {%
    x	y	z\\
    2	0.499999999999998	-1\\
    2	2.44249065417534e-15	1\\
    2.22044604925031e-16	2.41473507855972e-15	1\\
    2.22044604925031e-16	0.499999999999998	-1\\
  }--cycle;

\addplot3[unsafe constraint face]
table[row sep=crcr] {%
    x	y	z\\
    1.5	0.75	-1\\
    1.5	0.250000000000005	1\\
    1.5	2.4980018054066e-15	1\\
    1.5	0.499999999999998	-1\\
  }--cycle;

\addplot3[hypercube face front] % front right
table[row sep=crcr] {%
    x	y	z\\
    1	1	-1\\
    1	0.500000000000007	1\\
    1.11022302462516e-16	2.52575738102223e-15	1\\
    1.11022302462516e-16	0.499999999999998	-1\\
  }--cycle;

\addplot3[hypercube face front] % front left
table[row sep=crcr] {%
    x	y	z\\
    1	1	-1\\
    2	0.499999999999997	-1\\
    2	2.41473507855972e-15	1\\
    1	0.500000000000007	1\\
  }--cycle;

\addplot3[hypercube face top] % top
table[row sep=crcr] {%
    x	y	z\\
    1	0.500000000000007	1\\
    1.11022302462516e-16	2.52575738102223e-15	1\\
    1	-0.500000000000002	1\\
    2	2.41473507855972e-15	1\\
  }--cycle;

\addplot3 [dotted lines]
table[row sep=crcr] {%
    1.5	-0.25	-3\\
    1.5	-0.25	1\\
  };
\addplot3 [dotted lines]
table[row sep=crcr] {%
    1.5	0.75	-3\\
    1.5	0.75	-1\\
  };

==> figures/zonotopePropagationIllustration/zonotope-propagation-illustration_legends.tikz <==
\addlegendimage{zonotope}
\addlegendentry{Zonotope~$\mathstrut \nnHiddenSet_{i}$}
\addlegendimage{unsafe set}
\addlegendentry{Unsafe Set~$\mathstrut \nnUnsafeSet$}
% \addlegendimage{sample}
% \addlegendentry{Sample $\mathstrut \nnInput$}
\addlegendimage{hypercube face front}
\addlegendentry{Hypercube~$\mathstrut \unitcube{\numGens}$}
\addlegendimage{unsafe output set}
\addlegendentry{Unsafe Outputs~$\mathstrut \nnOutputSet\cap\nnUnsafeSet$}

